Deep multitask neural networks for solving some stochastic optimal control problems

Most existing neural network-based approaches for solving stochastic optimal control problems using the associated backward dynamic programming principle rely on the ability to simulate the underlying state variables. However, in some problems, this simulation is infeasible, leading to the discretization of state variable space and the need to train one neural network for each data point. This approach becomes computationally inefficient when dealing with large state variable spaces. In this paper, we consider a class of this type of stochastic optimal control problems and introduce an effective solution employing multitask neural networks. To train our multitask neural network, we introduce a novel scheme that dynamically balances the learning across tasks. Through numerical experiments on real-world derivatives pricing problems, we prove that our method outperforms state-of-the-art approaches.

==> loss_log.csv <==
iter,price_ema,price_ema_l,price_ema_u,price_eq,price_eq_l,price_eq_u,price_unif,price_unif_l,price_unif_u
0,4.54,4.4028,4.6772,1.71,1.5728,1.8472,2.16,2.0228,2.2972
1,6.62,6.4828,6.7572,6.65,6.5128,6.7872,6.2,6.0432,6.3568
2,6.94,6.8028,7.0772,7.23,7.0928,7.3672,7.16,7.0228,7.2972
3,7.29,7.1528,7.4272,7.42,7.2828,7.5572,7.59,7.4528,7.7272
4,7.54,7.4028,7.6772,7.73,7.5928,7.8672,7.59,7.4528,7.7272
5,7.86,7.7228,7.9972,7.83,7.6928,7.9672,7.73,7.5928,7.8672
6,7.76,7.6228,7.8972,7.98,7.8428,8.1172,7.87,7.7328,8.0072
7,7.75,7.6128,7.8872,8.12,7.9828,8.2572,8.11,7.9728,8.2472
8,8.02,7.8828,8.1572,8.11,7.9728,8.2472,8.04,7.9028,8.1772
9,7.96,7.8228,8.0972,8.18,8.0428,8.3172,7.94,7.8028,8.0772
10,7.97,7.8328,8.1072,8.21,8.0728,8.3472,8.12,7.9828,8.2572
11,7.98,7.8428,8.1172,8.22,8.0828,8.3572,8.15,8.0128,8.2872
12,7.87,7.7328,8.0072,8.16,8.0228,8.2972,8.2,8.0628,8.3372
13,7.92,7.7828,8.0572,8.32,8.1828,8.4572,8.13,7.9928,8.2672
14,7.91,7.7728,8.0472,8.29,8.1528,8.4272,8.18,8.0428,8.3172
15,7.97,7.8328,8.1072,8.15,8.0128,8.2872,8.29,8.1528,8.4272
16,8.16,8.0228,8.2972,8.35,8.2128,8.4872,8.28,8.1428,8.4172
17,8.2,8.0628,8.3372,8.18,8.0428,8.3172,8.21,8.0728,8.3472
18,8.22,8.0828,8.3572,8.32,8.1828,8.4572,8.2,8.0628,8.3372
19,8.19,8.0528,8.3272,8.26,8.1228,8.3972,8.16,8.0228,8.2972
20,8.24,8.1028,8.3772,8.25,8.1128,8.3872,8.2,8.0628,8.3372
21,8.11,7.9728,8.2472,8.33,8.1928,8.4672,8.29,8.1528,8.4272
22,8.19,8.0528,8.3272,8.38,8.2428,8.5172,8.3,8.1628,8.4372
23,8.26,8.1228,8.3972,8.34,8.2028,8.4772,8.29,8.1528,8.4272
24,8.31,8.1728,8.4472,8.29,8.1528,8.4272,8.28,8.1428,8.4172
25,8.4,8.2628,8.5372,8.42,8.2828,8.5572,8.41,8.2728,8.5472
26,8.32,8.1828,8.4572,8.46,8.3228,8.5972,8.42,8.2828,8.5572
27,8.37,8.2328,8.5072,8.35,8.2128,8.4872,8.34,8.2028,8.4772
28,8.33,8.1928,8.4672,8.36,8.2228,8.4972,8.37,8.2328,8.5072
29,8.31,8.1728,8.4472,8.49,8.3528,8.6272,8.31,8.1728,8.4472
30,8.23,8.0928,8.3672,8.28,8.1428,8.4172,8.4,8.2628,8.5372
31,8.31,8.1728,8.4472,8.4,8.2628,8.5372,8.44,8.3028,8.5772
32,8.29,8.1528,8.4272,8.34,8.2028,8.4772,8.48,8.3428,8.6172
33,8.45,8.3128,8.5872,8.48,8.3428,8.6172,8.3,8.1628,8.4372
34,8.43,8.2928,8.5672,8.59,8.4528,8.7272,8.53,8.3928,8.6672
35,8.32,8.1828,8.4572,8.42,8.2828,8.5572,8.29,8.1528,8.4272
36,8.26,8.1228,8.3972,8.39,8.2528,8.5272,8.42,8.2828,8.5572
37,8.47,8.3328,8.6072,8.49,8.3528,8.6272,8.44,8.3028,8.5772
38,8.41,8.2728,8.5472,8.38,8.2428,8.5172,8.4,8.2628,8.5372
39,8.37,8.2328,8.5072,8.46,8.3228,8.5972,8.33,8.1928,8.4672
40,8.38,8.2428,8.5172,8.39,8.2528,8.5272,8.37,8.2328,8.5072
41,8.3,8.1628,8.4372,8.36,8.2228,8.4972,8.34,8.2028,8.4772
42,8.38,8.2428,8.5172,8.36,8.2228,8.4972,8.43,8.2928,8.5672
43,8.29,8.1528,8.4272,8.35,8.2128,8.4872,8.4,8.2628,8.5372
44,8.32,8.1828,8.4572,8.46,8.3228,8.5972,8.45,8.3128,8.5872
45,8.28,8.1428,8.4172,8.41,8.2728,8.5472,8.47,8.3328,8.6072
46,8.3,8.1628,8.4372,8.43,8.2928,8.5672,8.41,8.2728,8.5472
47,8.4,8.2628,8.5372,8.33,8.1928,8.4672,8.39,8.2528,8.5272
48,8.52,8.3828,8.6572,8.47,8.3328,8.6072,8.3,8.1628,8.4372
49,8.37,8.2328,8.5072,8.46,8.3228,8.5972,8.43,8.2928,8.5672
50,8.36,8.2228,8.4972,8.4,8.2628,8.5372,8.42,8.2828,8.5572
51,8.43,8.2928,8.5672,8.43,8.2928,8.5672,8.43,8.2928,8.5672
52,8.43,8.2928,8.5672,8.37,8.2328,8.5072,8.52,8.3828,8.6572
53,8.32,8.1828,8.4572,8.34,8.2028,8.4772,8.4,8.2628,8.5372
54,8.34,8.2028,8.4772,8.41,8.2728,8.5472,8.48,8.3428,8.6172
55,8.42,8.2828,8.5572,8.42,8.2828,8.5572,8.36,8.2228,8.4972
56,8.47,8.3328,8.6072,8.39,8.2528,8.5272,8.45,8.3128,8.5872
57,8.48,8.3428,8.6172,8.45,8.3128,8.5872,8.42,8.2828,8.5572
58,8.32,8.1828,8.4572,8.36,8.2228,8.4972,8.43,8.2928,8.5672
59,8.35,8.2128,8.4872,8.41,8.2728,8.5472,8.48,8.3428,8.6172
60,8.37,8.2328,8.5072,8.38,8.2428,8.5172,8.42,8.2828,8.5572
61,8.57,8.4328,8.7072,8.32,8.1828,8.4572,8.4,8.2628,8.5372
62,8.35,8.2128,8.4872,8.31,8.1728,8.4472,8.3,8.1628,8.4372
63,8.34,8.2028,8.4772,8.28,8.1428,8.4172,8.43,8.2928,8.5672
64,8.34,8.2028,8.4772,8.34,8.2028,8.4772,8.47,8.3328,8.6072
65,8.45,8.3128,8.5872,8.49,8.3528,8.6272,8.45,8.3128,8.5872
66,8.36,8.2228,8.4972,8.52,8.3828,8.6572,8.43,8.2928,8.5672
67,8.42,8.2828,8.5572,8.62,8.4828,8.7572,8.35,8.2128,8.4872
68,8.38,8.2428,8.5172,8.42,8.2828,8.5572,8.34,8.2028,8.4772
69,8.47,8.3328,8.6072,8.46,8.3228,8.5972,8.42,8.2828,8.5572
70,8.53,8.3928,8.6672,8.43,8.2928,8.5672,8.39,8.2528,8.5272
71,8.43,8.2928,8.5672,8.39,8.2528,8.5272,8.4,8.2628,8.5372
72,8.46,8.3228,8.5972,8.48,8.3428,8.6172,8.45,8.3128,8.5872
73,8.53,8.3928,8.6672,8.58,8.4428,8.7172,8.46,8.3228,8.5972
74,8.4,8.2628,8.5372,8.4,8.2628,8.5372,8.5,8.3628,8.6372
75,8.39,8.2528,8.5272,8.46,8.3228,8.5972,8.42,8.2828,8.5572
76,8.28,8.1428,8.4172,8.31,8.1728,8.4472,8.46,8.3228,8.5972
77,8.41,8.2728,8.5472,8.53,8.3928,8.6672,8.39,8.2528,8.5272
78,8.45,8.3128,8.5872,8.49,8.3528,8.6272,8.5,8.3628,8.6372
79,8.39,8.2528,8.5272,8.5,8.3628,8.6372,8.44,8.3028,8.5772
80,8.39,8.2528,8.5272,8.41,8.2728,8.5472,8.45,8.3128,8.5872
81,8.44,8.3028,8.5772,8.43,8.2928,8.5672,8.46,8.3228,8.5972
82,8.39,8.2528,8.5272,8.42,8.2828,8.5572,8.37,8.2328,8.5072
83,8.44,8.3028,8.5772,8.5,8.3628,8.6372,8.44,8.3028,8.5772
84,8.37,8.2328,8.5072,8.42,8.2828,8.5572,8.51,8.3728,8.6472
85,8.34,8.2028,8.4772,8.49,8.3528,8.6272,8.51,8.3728,8.6472
86,8.39,8.2528,8.5272,8.36,8.2228,8.4972,8.45,8.3128,8.5872
87,8.5,8.3628,8.6372,8.44,8.3028,8.5772,8.39,8.2528,8.5272
88,8.46,8.3228,8.5972,8.44,8.3028,8.5772,8.55,8.4128,8.6872
89,8.43,8.2928,8.5672,8.4,8.2628,8.5372,8.41,8.2728,8.5472
90,8.46,8.3228,8.5972,8.5,8.3628,8.6372,8.33,8.1928,8.4672
91,8.5,8.3628,8.6372,8.36,8.2228,8.4972,8.53,8.3928,8.6672
92,8.44,8.3028,8.5772,8.51,8.3728,8.6472,8.37,8.2328,8.5072
93,8.55,8.4128,8.6872,8.48,8.3428,8.6172,8.43,8.2928,8.5672
94,8.37,8.2328,8.5072,8.36,8.2228,8.4972,8.63,8.4928,8.7672
95,8.41,8.2728,8.5472,8.44,8.3028,8.5772,8.37,8.2328,8.5072
96,8.47,8.3328,8.6072,8.42,8.2828,8.5572,8.44,8.3028,8.5772
97,8.51,8.3728,8.6472,8.44,8.3028,8.5772,8.39,8.2528,8.5272
98,8.45,8.3128,8.5872,8.39,8.2528,8.5272,8.46,8.3228,8.5972
99,8.36,8.2228,8.4972,8.41,8.2728,8.5472,8.47,8.3328,8.6072
100,8.38,8.2428,8.5172,8.41,8.2728,8.5472,8.45,8.3128,8.5872


==> loss_log_penalty.csv <==
iter,price_ema,price_ema_l,price_ema_u,price_eq,price_eq_l,price_eq_u,price_unif,price_unif_l,price_unif_u
0,-33.85,-34.0068,-33.693200000000004,-54.87,-55.0856,-54.654399999999995,-46.04,-46.2164,-45.8636
1,-6.3,-6.4372,-6.1628,-22.47,-22.666,-22.273999999999997,-24.63,-24.865199999999998,-24.3948
2,5.86,5.7228,5.9972,-11.26,-11.456,-11.064,-11.03,-11.225999999999999,-10.834
3,5.4,5.2628,5.5372,-2.3,-2.4568,-2.1431999999999998,-4.22,-4.3964,-4.0436
4,5.44,5.3028,5.5772,1.55,1.3932,1.7068,-2.67,-2.8268,-2.5132
5,6.3,6.1628,6.4372,3.41,3.2728,3.5472,-0.71,-0.8668,-0.5531999999999999
6,6.74,6.6028,6.8772,2.02,1.9024,2.1376,2.12,2.0024,2.2376
7,6.67,6.5328,6.8072,3.28,3.1624,3.3975999999999997,4.33,4.2124,4.4476
8,6.83,6.6928,6.9672,3.76,3.6424,3.8775999999999997,4.08,3.9624,4.1976
9,6.62,6.4828,6.7572,4.1,3.9823999999999997,4.2176,3.01,2.8924,3.1275999999999997
10,5.58,5.4624,5.6976,4.53,4.4124,4.647600000000001,3.6,3.4824,3.7176
11,6.84,6.7028,6.9772,4.75,4.6324,4.8676,3.74,3.6224000000000003,3.8576
12,6.81,6.692399999999999,6.9276,4.75,4.6324,4.8676,3.89,3.7724,4.0076
13,6.0,5.8824,6.1176,4.83,4.7124,4.9476,4.03,3.9124000000000003,4.147600000000001
14,7.15,7.0128,7.2872,4.92,4.8024,5.0376,4.31,4.192399999999999,4.4276
15,7.28,7.1428,7.4172,5.11,4.9924,5.227600000000001,5.18,5.062399999999999,5.2976
16,7.18,7.062399999999999,7.2976,4.8,4.6823999999999995,4.9176,5.28,5.1624,5.397600000000001
17,7.01,6.892399999999999,7.1276,4.84,4.7223999999999995,4.9576,5.67,5.5524,5.7876
18,6.75,6.6324,6.8676,4.92,4.8024,5.0376,5.43,5.312399999999999,5.5476
19,6.22,6.102399999999999,6.3376,4.95,4.8324,5.0676000000000005,5.27,5.152399999999999,5.3876
20,6.27,6.152399999999999,6.3876,4.9,4.7824,5.017600000000001,5.06,4.942399999999999,5.1776
21,6.31,6.192399999999999,6.4276,5.07,4.9524,5.187600000000001,5.4,5.2824,5.517600000000001
22,6.57,6.4524,6.687600000000001,5.37,5.2524,5.4876000000000005,5.56,5.442399999999999,5.6776
23,6.69,6.5724,6.807600000000001,5.43,5.312399999999999,5.5476,5.8,5.6823999999999995,5.9176
24,6.79,6.6724,6.9076,5.49,5.3724,5.607600000000001,5.84,5.7223999999999995,5.9576
25,7.04,6.9224,7.1576,5.63,5.5123999999999995,5.7476,5.9,5.7824,6.017600000000001
26,7.15,7.0324,7.267600000000001,5.62,5.5024,5.7376000000000005,5.85,5.732399999999999,5.9676
27,7.05,6.9323999999999995,7.1676,5.75,5.6324,5.8676,6.29,6.1724,6.4076
28,7.01,6.892399999999999,7.1276,5.76,5.642399999999999,5.8776,6.25,6.1324,6.3676
29,6.94,6.8224,7.057600000000001,6.09,5.9723999999999995,6.2076,6.34,6.2223999999999995,6.4576
30,7.01,6.892399999999999,7.1276,6.53,6.4124,6.647600000000001,6.13,6.0123999999999995,6.2476
31,6.97,6.852399999999999,7.0876,6.7,6.5824,6.8176000000000005,6.47,6.352399999999999,6.5876
32,7.06,6.942399999999999,7.1776,6.74,6.6224,6.857600000000001,6.44,6.3224,6.557600000000001
33,6.95,6.8324,7.0676000000000005,6.82,6.7024,6.937600000000001,6.57,6.4524,6.687600000000001
34,7.02,6.902399999999999,7.1376,6.89,6.772399999999999,7.0076,6.36,6.2424,6.477600000000001
35,7.18,7.062399999999999,7.2976,6.84,6.7223999999999995,6.9576,6.39,6.272399999999999,6.5076
36,7.13,7.0123999999999995,7.2476,6.9,6.7824,7.017600000000001,6.46,6.3424,6.5776
37,7.2,7.0824,7.3176000000000005,7.06,6.942399999999999,7.1776,6.45,6.3324,6.5676000000000005
38,7.14,7.022399999999999,7.2576,7.08,6.9624,7.1976,6.49,6.3724,6.607600000000001
39,7.26,7.142399999999999,7.3776,6.95,6.8324,7.0676000000000005,6.27,6.152399999999999,6.3876
40,7.29,7.1724,7.4076,7.19,7.0724,7.307600000000001,6.07,5.9524,6.187600000000001
41,7.29,7.1724,7.4076,7.14,7.022399999999999,7.2576,6.31,6.192399999999999,6.4276
42,7.4,7.2824,7.517600000000001,7.15,7.0324,7.267600000000001,6.32,6.2024,6.437600000000001
43,7.35,7.232399999999999,7.4676,7.24,7.1224,7.357600000000001,6.46,6.3424,6.5776
44,7.42,7.3024,7.5376,7.2,7.0824,7.3176000000000005,6.52,6.402399999999999,6.6376
45,7.41,7.2924,7.5276000000000005,7.12,7.0024,7.2376000000000005,6.72,6.602399999999999,6.8376
46,7.34,7.2223999999999995,7.4576,7.29,7.1724,7.4076,6.86,6.7424,6.977600000000001
47,7.37,7.2524,7.4876000000000005,7.19,7.0724,7.307600000000001,6.79,6.6724,6.9076
48,7.42,7.2828,7.5572,7.25,7.1324,7.3676,7.04,6.9224,7.1576
49,7.4,7.2628,7.5372,7.32,7.2024,7.437600000000001,7.01,6.892399999999999,7.1276
50,7.3,7.1628,7.4372,7.2,7.0824,7.3176000000000005,6.98,6.8624,7.097600000000001
51,7.4,7.2628,7.5372,7.15,7.0324,7.267600000000001,6.9,6.7824,7.017600000000001
52,7.36,7.2228,7.4972,7.29,7.1724,7.4076,6.96,6.8424,7.0776
53,7.39,7.272399999999999,7.5076,7.29,7.1724,7.4076,7.01,6.892399999999999,7.1276
54,7.47,7.3328,7.6072,7.19,7.0724,7.307600000000001,7.05,6.9323999999999995,7.1676
55,7.4,7.2824,7.517600000000001,7.22,7.102399999999999,7.3376,7.01,6.892399999999999,7.1276
56,7.36,7.2424,7.477600000000001,7.37,7.2524,7.4876000000000005,7.09,6.9723999999999995,7.2076
57,7.49,7.3528,7.6272,7.26,7.142399999999999,7.3776,7.03,6.9124,7.147600000000001
58,7.48,7.3428,7.6172,7.58,7.4624,7.6976,7.04,6.9224,7.1576
59,7.46,7.3424,7.5776,7.4,7.2824,7.517600000000001,7.1,6.982399999999999,7.2176
60,7.48,7.3624,7.597600000000001,7.5,7.3824,7.6176,7.23,7.1124,7.347600000000001
61,7.46,7.3424,7.5776,7.32,7.2024,7.437600000000001,7.2,7.0824,7.3176000000000005
62,7.57,7.4524,7.687600000000001,7.31,7.192399999999999,7.4276,7.34,7.2223999999999995,7.4576
63,7.51,7.392399999999999,7.6276,7.5,7.3824,7.6176,7.38,7.2623999999999995,7.4976
64,7.38,7.2623999999999995,7.4976,7.49,7.3724,7.607600000000001,7.38,7.2623999999999995,7.4976
65,7.42,7.3024,7.5376,7.48,7.3624,7.597600000000001,7.53,7.4124,7.647600000000001
66,7.47,7.3328,7.6072,7.39,7.272399999999999,7.5076,7.39,7.272399999999999,7.5076
67,7.47,7.352399999999999,7.5876,7.44,7.3224,7.557600000000001,7.36,7.2424,7.477600000000001
68,7.49,7.3528,7.6272,7.44,7.3224,7.557600000000001,7.53,7.4124,7.647600000000001
69,7.59,7.4723999999999995,7.7076,7.36,7.2424,7.477600000000001,7.52,7.402399999999999,7.6376
70,7.6,7.482399999999999,7.7176,7.44,7.3224,7.557600000000001,7.46,7.3424,7.5776
71,7.54,7.4224,7.6576,7.39,7.272399999999999,7.5076,7.42,7.3024,7.5376
72,7.53,7.4124,7.647600000000001,7.38,7.2623999999999995,7.4976,7.61,7.4924,7.727600000000001
73,7.56,7.442399999999999,7.6776,7.42,7.3024,7.5376,7.65,7.5324,7.767600000000001
74,7.56,7.442399999999999,7.6776,7.36,7.2424,7.477600000000001,7.47,7.352399999999999,7.5876
75,7.65,7.5324,7.767600000000001,7.57,7.4524,7.687600000000001,7.63,7.5123999999999995,7.7476
76,7.46,7.3424,7.5776,7.39,7.272399999999999,7.5076,7.51,7.392399999999999,7.6276
77,7.52,7.402399999999999,7.6376,7.57,7.4524,7.687600000000001,7.62,7.5024,7.7376000000000005
78,7.65,7.5324,7.767600000000001,7.54,7.4224,7.6576,7.7,7.5824,7.8176000000000005
79,7.57,7.4524,7.687600000000001,7.69,7.5724,7.807600000000001,7.54,7.4224,7.6576
80,7.63,7.5123999999999995,7.7476,7.6,7.482399999999999,7.7176,7.65,7.5324,7.767600000000001
81,7.63,7.5123999999999995,7.7476,7.64,7.522399999999999,7.7576,7.55,7.4323999999999995,7.6676
82,7.5,7.3824,7.6176,7.61,7.4924,7.727600000000001,7.55,7.4323999999999995,7.6676
83,7.69,7.5724,7.807600000000001,7.6,7.482399999999999,7.7176,7.62,7.5024,7.7376000000000005
84,7.64,7.522399999999999,7.7576,7.59,7.4723999999999995,7.7076,7.65,7.5324,7.767600000000001
85,7.59,7.4723999999999995,7.7076,7.69,7.5724,7.807600000000001,7.65,7.5324,7.767600000000001
86,7.65,7.5324,7.767600000000001,7.73,7.6124,7.847600000000001,7.61,7.4924,7.727600000000001
87,7.59,7.4723999999999995,7.7076,7.69,7.5724,7.807600000000001,7.62,7.5024,7.7376000000000005
88,7.67,7.5524,7.7876,7.77,7.652399999999999,7.8876,7.54,7.4224,7.6576
89,7.62,7.5024,7.7376000000000005,7.81,7.692399999999999,7.9276,7.65,7.5324,7.767600000000001
90,7.62,7.5024,7.7376000000000005,7.71,7.5924,7.8276,7.53,7.4124,7.647600000000001
91,7.67,7.5524,7.7876,7.72,7.602399999999999,7.8376,7.47,7.352399999999999,7.5876
92,7.58,7.4624,7.6976,7.75,7.6324,7.8676,7.52,7.402399999999999,7.6376
93,7.59,7.4723999999999995,7.7076,7.74,7.6224,7.857600000000001,7.36,7.2424,7.477600000000001
94,7.65,7.5324,7.767600000000001,7.9,7.7824,8.0176,7.18,7.062399999999999,7.2976
95,7.66,7.5424,7.7776000000000005,7.78,7.6624,7.897600000000001,7.41,7.2924,7.5276000000000005
96,7.67,7.5524,7.7876,7.76,7.642399999999999,7.8776,7.21,7.0924,7.3276
97,7.7,7.5824,7.8176000000000005,7.86,7.7424,7.977600000000001,7.18,7.062399999999999,7.2976
98,7.66,7.5424,7.7776000000000005,7.93,7.812399999999999,8.0476,7.26,7.142399999999999,7.3776
99,7.74,7.6224,7.857600000000001,7.79,7.6528,7.9272,7.25,7.1324,7.3676
100,7.67,7.5524,7.7876,7.89,7.7528,8.0272,7.15,7.0324,7.267600000000001
101,7.63,7.5123999999999995,7.7476,7.95,7.8128,8.087200000000001,7.31,7.192399999999999,7.4276
102,7.68,7.562399999999999,7.7976,7.93,7.7928,8.0672,7.28,7.1624,7.397600000000001
103,7.74,7.6224,7.857600000000001,7.84,7.7028,7.9772,6.56,6.4228,6.6972
104,7.64,7.522399999999999,7.7576,7.82,7.6828,7.9572,7.72,7.602399999999999,7.8376
105,7.61,7.4924,7.727600000000001,7.95,7.8128,8.087200000000001,7.82,7.7024,7.937600000000001
106,7.59,7.4723999999999995,7.7076,7.85,7.7128,7.9872,7.98,7.8624,8.0976
107,7.55,7.4323999999999995,7.6676,8.02,7.8828,8.1572,7.83,7.7124,7.9476
108,7.57,7.4524,7.687600000000001,7.97,7.8328,8.1072,7.98,7.8428,8.1172
109,7.73,7.6124,7.847600000000001,7.97,7.8328,8.1072,7.8,7.6823999999999995,7.9176
110,7.66,7.5424,7.7776000000000005,8.01,7.8728,8.1472,7.87,7.7328,8.007200000000001
111,7.74,7.6224,7.857600000000001,7.9,7.7628,8.0372,7.67,7.5524,7.7876
112,7.64,7.522399999999999,7.7576,7.85,7.7128,7.9872,7.7,7.5824,7.8176000000000005
113,7.63,7.5123999999999995,7.7476,7.91,7.7728,8.0472,7.8,7.6823999999999995,7.9176
114,7.75,7.6324,7.8676,7.98,7.8428,8.1172,7.91,7.7924,8.0276
115,7.71,7.5924,7.8276,7.81,7.6728,7.9472,7.87,7.7524,7.9876000000000005
116,7.66,7.5424,7.7776000000000005,7.9,7.7628,8.0372,7.92,7.8024,8.0376
117,7.75,7.6324,7.8676,7.96,7.8228,8.0972,7.88,7.7623999999999995,7.9976
118,7.68,7.562399999999999,7.7976,7.91,7.7728,8.0472,7.82,7.7024,7.937600000000001
119,7.73,7.6124,7.847600000000001,7.92,7.7828,8.0572,7.94,7.8224,8.0576
120,7.62,7.5024,7.7376000000000005,8.05,7.912800000000001,8.1872,7.84,7.7223999999999995,7.9576
121,7.77,7.652399999999999,7.8876,7.97,7.8328,8.1072,7.83,7.7124,7.9476
122,7.74,7.6224,7.857600000000001,7.92,7.7828,8.0572,7.81,7.692399999999999,7.9276
123,7.65,7.5324,7.767600000000001,7.96,7.8228,8.0972,7.86,7.7424,7.977600000000001
124,7.67,7.5524,7.7876,7.94,7.8028,8.077200000000001,7.87,7.7524,7.9876000000000005
125,7.75,7.6324,7.8676,7.96,7.8228,8.0972,7.69,7.5724,7.807600000000001
126,7.83,7.7124,7.9476,7.86,7.7228,7.9972,7.95,7.8324,8.0676
127,7.77,7.652399999999999,7.8876,7.99,7.8528,8.1272,7.77,7.652399999999999,7.8876
128,7.59,7.4723999999999995,7.7076,7.95,7.8128,8.087200000000001,7.86,7.7424,7.977600000000001
129,7.62,7.5024,7.7376000000000005,8.05,7.912800000000001,8.1872,7.95,7.8324,8.0676
130,7.79,7.6724,7.9076,7.98,7.8428,8.1172,7.85,7.732399999999999,7.9676
131,7.68,7.562399999999999,7.7976,8.1,7.9628,8.2372,7.82,7.7024,7.937600000000001
132,7.77,7.652399999999999,7.8876,8.12,7.982799999999999,8.2572,7.78,7.6624,7.897600000000001
133,7.66,7.5424,7.7776000000000005,8.02,7.8828,8.1572,7.53,7.4124,7.647600000000001
134,7.78,7.6624,7.897600000000001,8.02,7.8828,8.1572,7.7,7.5824,7.8176000000000005
135,7.8,7.6823999999999995,7.9176,7.85,7.7128,7.9872,7.62,7.4828,7.7572
136,7.71,7.5924,7.8276,7.94,7.8028,8.077200000000001,7.43,7.312399999999999,7.5476
137,7.84,7.7223999999999995,7.9576,7.86,7.7228,7.9972,7.15,7.0128,7.2872
138,7.7,7.5824,7.8176000000000005,7.88,7.7428,8.0172,7.09,6.9528,7.2272
139,7.79,7.6724,7.9076,7.9,7.7628,8.0372,7.06,6.9228,7.1972
140,7.71,7.5924,7.8276,8.04,7.902799999999999,8.1772,6.92,6.7828,7.0572
141,7.78,7.6624,7.897600000000001,7.93,7.7928,8.0672,7.01,6.8728,7.1472
142,7.78,7.6624,7.897600000000001,7.94,7.8028,8.077200000000001,7.06,6.9228,7.1972
143,7.76,7.642399999999999,7.8776,7.96,7.8228,8.0972,7.45,7.3324,7.5676000000000005
144,7.88,7.7623999999999995,7.9976,7.78,7.6428,7.9172,7.62,7.5024,7.7376000000000005
145,7.88,7.7623999999999995,7.9976,7.9,7.7628,8.0372,7.39,7.272399999999999,7.5076
146,7.9,7.7824,8.0176,7.98,7.8428,8.1172,7.81,7.692399999999999,7.9276
147,7.84,7.7223999999999995,7.9576,7.87,7.7328,8.007200000000001,7.94,7.8224,8.0576
148,7.75,7.6324,7.8676,7.96,7.8228,8.0972,7.96,7.8424,8.0776
149,7.84,7.7223999999999995,7.9576,8.09,7.9528,8.2272,7.94,7.8224,8.0576
150,7.77,7.652399999999999,7.8876,8.04,7.902799999999999,8.1772,8.04,7.922399999999999,8.157599999999999
151,7.81,7.692399999999999,7.9276,8.04,7.902799999999999,8.1772,7.97,7.852399999999999,8.0876
152,7.8,7.6823999999999995,7.9176,8.03,7.892799999999999,8.1672,7.96,7.8424,8.0776
153,7.66,7.5424,7.7776000000000005,8.06,7.9228000000000005,8.1972,8.02,7.902399999999999,8.137599999999999
154,7.68,7.562399999999999,7.7976,8.12,7.982799999999999,8.2572,7.95,7.8324,8.0676
155,7.73,7.6124,7.847600000000001,8.09,7.9528,8.2272,7.94,7.8224,8.0576
156,7.72,7.602399999999999,7.8376,8.15,8.0128,8.2872,7.96,7.8424,8.0776
157,7.76,7.642399999999999,7.8776,7.99,7.8528,8.1272,7.84,7.7223999999999995,7.9576
158,7.66,7.5424,7.7776000000000005,8.1,7.9628,8.2372,7.92,7.7828,8.0572
159,7.79,7.6724,7.9076,8.18,8.0428,8.3172,7.85,7.732399999999999,7.9676
160,7.78,7.6624,7.897600000000001,8.22,8.0828,8.3572,7.94,7.8224,8.0576
161,7.68,7.562399999999999,7.7976,8.18,8.0428,8.3172,8.02,7.902399999999999,8.137599999999999
162,7.81,7.692399999999999,7.9276,8.18,8.0428,8.3172,8.03,7.892799999999999,8.1672
163,7.74,7.6224,7.857600000000001,8.12,7.982799999999999,8.2572,8.04,7.902799999999999,8.1772
164,7.74,7.6224,7.857600000000001,8.08,7.9428,8.2172,7.98,7.8428,8.1172
165,7.73,7.6124,7.847600000000001,8.03,7.892799999999999,8.1672,7.83,7.7124,7.9476
166,7.78,7.6624,7.897600000000001,8.05,7.912800000000001,8.1872,7.92,7.7828,8.0572
167,7.79,7.6724,7.9076,8.06,7.9228000000000005,8.1972,7.84,7.7028,7.9772
168,7.79,7.6724,7.9076,8.04,7.902799999999999,8.1772,7.94,7.8028,8.077200000000001
169,7.79,7.6724,7.9076,7.94,7.8028,8.077200000000001,8.03,7.892799999999999,8.1672
170,7.71,7.5924,7.8276,7.95,7.8128,8.087200000000001,7.98,7.8428,8.1172
171,7.68,7.562399999999999,7.7976,7.99,7.8528,8.1272,8.05,7.912800000000001,8.1872
172,7.81,7.692399999999999,7.9276,7.99,7.8528,8.1272,8.13,7.992800000000001,8.2672
173,7.73,7.6124,7.847600000000001,7.97,7.8328,8.1072,7.97,7.8328,8.1072
174,7.76,7.642399999999999,7.8776,8.18,8.0428,8.3172,8.02,7.8828,8.1572
175,7.84,7.7223999999999995,7.9576,8.0,7.8628,8.1372,7.93,7.7928,8.0672
176,7.74,7.6224,7.857600000000001,8.06,7.9228000000000005,8.1972,7.96,7.8228,8.0972
177,7.97,7.852399999999999,8.0876,8.1,7.9628,8.2372,7.85,7.7128,7.9872
178,7.87,7.7524,7.9876000000000005,8.23,8.0928,8.3672,8.0,7.8628,8.1372
179,7.91,7.7924,8.0276,8.22,8.0828,8.3572,7.94,7.8028,8.077200000000001
180,7.72,7.602399999999999,7.8376,8.17,8.0328,8.3072,7.89,7.7528,8.0272
181,7.83,7.7124,7.9476,8.2,8.0628,8.3372,8.02,7.8828,8.1572
182,7.67,7.5524,7.7876,8.27,8.1328,8.4072,8.11,7.972799999999999,8.2472
183,7.89,7.772399999999999,8.0076,8.09,7.9528,8.2272,8.07,7.9328,8.2072
184,7.83,7.7124,7.9476,8.03,7.892799999999999,8.1672,7.94,7.8028,8.077200000000001
185,7.81,7.692399999999999,7.9276,8.14,8.0028,8.2772,8.13,7.992800000000001,8.2672
186,7.99,7.8724,8.1076,8.05,7.912800000000001,8.1872,8.08,7.9428,8.2172
187,7.71,7.5924,7.8276,8.03,7.892799999999999,8.1672,7.96,7.8228,8.0972
188,7.7,7.5824,7.8176000000000005,8.07,7.9328,8.2072,8.09,7.9528,8.2272
189,7.84,7.7223999999999995,7.9576,7.92,7.7828,8.0572,7.93,7.7928,8.0672
190,7.85,7.732399999999999,7.9676,7.99,7.8528,8.1272,7.89,7.7528,8.0272
191,7.9,7.7824,8.0176,8.13,7.992800000000001,8.2672,7.99,7.8528,8.1272
192,7.04,6.9224,7.1576,8.0,7.8628,8.1372,8.01,7.8728,8.1472
193,5.43,5.312399999999999,5.5476,8.08,7.9428,8.2172,8.07,7.9328,8.2072
194,7.31,7.1728,7.4472,8.12,7.982799999999999,8.2572,8.01,7.8728,8.1472
195,7.58,7.4428,7.7172,8.15,8.0128,8.2872,8.06,7.9228000000000005,8.1972
196,7.55,7.4128,7.6872,8.05,7.912800000000001,8.1872,7.99,7.8528,8.1272
197,7.66,7.5424,7.7776000000000005,8.11,7.972799999999999,8.2472,8.09,7.9528,8.2272
198,7.62,7.4828,7.7572,8.11,7.972799999999999,8.2472,7.97,7.8328,8.1072
199,7.64,7.5028,7.7772,8.1,7.9628,8.2372,7.92,7.7828,8.0572


==> loss_log_penalty_2e_test.csv <==
iter,price_ema,price_ema_l,price_ema_u,price_eq,price_eq_l,price_eq_u,price_unif,price_unif_l,price_unif_u
0,-45.42,-45.5964,-45.2436,-24.45,-24.6264,-24.2736,-31.61,-31.7864,-31.4336
1,-12.01,-12.1864,-11.8336,-7.88,-7.9976,-7.7624,1.64,1.5028,1.7772
2,-7.56,-7.756,-7.364,-0.48,-0.6172,-0.3428,5.12,4.9828,5.2572
3,-6.01,-6.1864,-5.8336,3.2,3.0628,3.3372,4.93,4.7928,5.0672
4,-0.51,-0.6668,-0.3532,4.15,4.0128,4.2872,5.84,5.7028,5.9772
5,1.53,1.3732,1.6868,4.86,4.7228,4.9972,5.97,5.8328,6.1072
6,3.61,3.4728,3.7472,4.74,4.6028,4.8772,6.19,6.0528,6.3272
7,4.35,4.2128,4.4872,5.55,5.4128,5.6872,6.41,6.2728,6.5472
8,4.49,4.3528,4.6272,5.83,5.6928,5.9672,6.57,6.4328,6.7072
9,4.78,4.6428,4.9172,5.88,5.7428,6.0172,6.86,6.7228,6.9972
10,4.9,4.7628,5.0372,6.11,5.9728,6.2472,6.86,6.7228,6.9972
11,4.67,4.5524,4.7876,5.92,5.7828,6.0572,6.6,6.4824,6.7176
12,4.94,4.8224,5.0576,6.07,5.9328,6.2072,6.58,6.4428,6.7172
13,5.21,5.0924,5.3276,6.03,5.8928,6.1672,6.34,6.2224,6.4576
14,5.28,5.1624,5.3976,6.01,5.8728,6.1472,5.67,5.5524,5.7876
15,5.19,5.0724,5.3076,5.6,5.4628,5.7372,5.6,5.4824,5.7176
16,5.14,5.0224,5.2576,5.86,5.7228,5.9972,5.89,5.7724,6.0076
17,4.33,4.2124,4.4476,5.9,5.7628,6.0372,5.75,5.6324,5.8676
18,5.32,5.2024,5.4376,5.82,5.6828,5.9572,5.79,5.6724,5.9076
19,5.91,5.7924,6.0276,5.62,5.4828,5.7572,5.7,5.5824,5.8176
20,6.13,6.0124,6.2476,5.63,5.4928,5.7672,5.87,5.7524,5.9876
21,6.24,6.1224,6.3576,5.6,5.4628,5.7372,5.89,5.7724,6.0076
22,6.35,6.2324,6.4676,5.78,5.6428,5.9172,6.55,6.4324,6.6676
23,6.34,6.2224,6.4576,6.07,5.9328,6.2072,6.7,6.5824,6.8176
24,6.56,6.4424,6.6776,6.18,6.0624,6.2976,6.82,6.7024,6.9376
25,6.55,6.4324,6.6676,6.48,6.3428,6.6172,6.89,6.7724,7.0076
26,6.55,6.4324,6.6676,6.79,6.6724,6.9076,6.89,6.7724,7.0076
27,6.59,6.4724,6.7076,6.76,6.6424,6.8776,6.79,6.6724,6.9076
28,6.58,6.4624,6.6976,6.71,6.5924,6.8276,6.36,6.2424,6.4776
29,6.6,6.4824,6.7176,6.73,6.6124,6.8476,5.93,5.8124,6.0476
30,6.78,6.6624,6.8976,6.48,6.3624,6.5976,5.78,5.6624,5.8976
31,6.81,6.6924,6.9276,6.47,6.3524,6.5876,6.56,6.4424,6.6776
32,6.8,6.6824,6.9176,6.48,6.3624,6.5976,6.59,6.4724,6.7076
33,6.92,6.8024,7.0376,6.48,6.3624,6.5976,6.46,6.3424,6.5776
34,6.92,6.8024,7.0376,6.54,6.4224,6.6576,6.46,6.3424,6.5776
35,7.07,6.9524,7.1876,6.43,6.3124,6.5476,6.54,6.4224,6.6576
36,7.1,6.9824,7.2176,6.54,6.4224,6.6576,5.78,5.6624,5.8976
37,7.07,6.9524,7.1876,6.5,6.3824,6.6176,6.62,6.5024,6.7376
38,7.06,6.9424,7.1776,6.68,6.5624,6.7976,6.6,6.4824,6.7176
39,7.18,7.0624,7.2976,6.7,6.5824,6.8176,6.16,6.0424,6.2776
40,7.16,7.0424,7.2776,6.7,6.5824,6.8176,6.36,6.2424,6.4776
41,7.23,7.1124,7.3476,6.85,6.7324,6.9676,6.69,6.5724,6.8076
42,7.23,7.1124,7.3476,6.89,6.7724,7.0076,6.73,6.6124,6.8476
43,7.15,7.0324,7.2676,6.98,6.8624,7.0976,6.79,6.6724,6.9076
44,7.21,7.0924,7.3276,6.98,6.8624,7.0976,6.9,6.7824,7.0176
45,7.24,7.1224,7.3576,7.01,6.8728,7.1472,6.94,6.8224,7.0576
46,7.37,7.2524,7.4876,7.11,6.9924,7.2276,6.8,6.6824,6.9176
47,7.24,7.1224,7.3576,7.13,6.9928,7.2672,6.83,6.7124,6.9476
48,7.31,7.1924,7.4276,7.24,7.1028,7.3772,6.87,6.7524,6.9876
49,7.2,7.0824,7.3176,7.24,7.1028,7.3772,6.71,6.5924,6.8276
50,7.23,7.1124,7.3476,7.37,7.2328,7.5072,6.97,6.8524,7.0876
51,7.31,7.1924,7.4276,7.37,7.2328,7.5072,7.03,6.9124,7.1476
52,7.3,7.1824,7.4176,7.5,7.3628,7.6372,6.96,6.8424,7.0776
53,7.3,7.1824,7.4176,7.52,7.3828,7.6572,6.98,6.8624,7.0976
54,7.39,7.2724,7.5076,7.51,7.3728,7.6472,6.97,6.8524,7.0876
55,7.38,7.2624,7.4976,7.41,7.2728,7.5472,7.02,6.9024,7.1376
56,7.35,7.2324,7.4676,7.54,7.4028,7.6772,7.1,6.9824,7.2176
57,7.49,7.3724,7.6076,7.62,7.4828,7.7572,6.93,6.8124,7.0476
58,7.5,7.3824,7.6176,7.71,7.5728,7.8472,7.12,7.0024,7.2376
59,7.46,7.3424,7.5776,7.57,7.4328,7.7072,7.06,6.9424,7.1776
60,7.4,7.2824,7.5176,7.56,7.4228,7.6972,7.15,7.0324,7.2676
61,7.48,7.3624,7.5976,7.62,7.4828,7.7572,7.25,7.1324,7.3676
62,7.48,7.3624,7.5976,7.74,7.6028,7.8772,7.27,7.1524,7.3876
63,7.59,7.4724,7.7076,7.77,7.6328,7.9072,7.02,6.9024,7.1376
64,7.36,7.2424,7.4776,7.77,7.6328,7.9072,7.26,7.1424,7.3776
65,7.56,7.4424,7.6776,7.83,7.6928,7.9672,7.21,7.0924,7.3276
66,7.5,7.3824,7.6176,7.68,7.5428,7.8172,7.29,7.1724,7.4076
67,7.47,7.3524,7.5876,7.88,7.7428,8.0172,7.33,7.2124,7.4476
68,7.52,7.4024,7.6376,7.95,7.8128,8.0872,7.37,7.2524,7.4876
69,7.56,7.4424,7.6776,7.93,7.7928,8.0672,7.36,7.2424,7.4776
70,7.6,7.4824,7.7176,7.81,7.6728,7.9472,7.45,7.3324,7.5676
71,7.57,7.4524,7.6876,7.73,7.5928,7.8672,7.35,7.2324,7.4676
72,7.59,7.4724,7.7076,7.71,7.5728,7.8472,7.37,7.2524,7.4876
73,7.46,7.3424,7.5776,7.91,7.7728,8.0472,7.54,7.4224,7.6576
74,7.5,7.3824,7.6176,7.88,7.7428,8.0172,7.34,7.2224,7.4576
75,7.54,7.4224,7.6576,7.85,7.7128,7.9872,7.59,7.4724,7.7076
76,7.76,7.6424,7.8776,7.79,7.6528,7.9272,7.45,7.3324,7.5676
77,7.64,7.5224,7.7576,7.87,7.7328,8.0072,7.48,7.3624,7.5976
78,7.67,7.5524,7.7876,7.78,7.6428,7.9172,7.52,7.3828,7.6572
79,7.53,7.4124,7.6476,8.05,7.9128,8.1872,7.5,7.3824,7.6176
80,7.57,7.4524,7.6876,7.84,7.7028,7.9772,7.51,7.3728,7.6472
81,7.6,7.4824,7.7176,7.92,7.7828,8.0572,7.56,7.4228,7.6972
82,7.69,7.5724,7.8076,7.9,7.7628,8.0372,7.6,7.4628,7.7372
83,7.76,7.6424,7.8776,7.93,7.7928,8.0672,7.6,7.4628,7.7372
84,7.63,7.5124,7.7476,7.88,7.7428,8.0172,7.5,7.3628,7.6372
85,7.66,7.5424,7.7776,8.04,7.9028,8.1772,7.63,7.4928,7.7672
86,7.74,7.6224,7.8576,7.94,7.8028,8.0772,7.62,7.4828,7.7572
87,7.66,7.5424,7.7776,7.95,7.8128,8.0872,7.61,7.4728,7.7472
88,7.62,7.5024,7.7376,8.01,7.8728,8.1472,7.64,7.5028,7.7772
89,7.64,7.5224,7.7576,7.9,7.7628,8.0372,7.64,7.5028,7.7772
90,7.61,7.4924,7.7276,7.89,7.7528,8.0272,7.59,7.4528,7.7272
91,7.78,7.6624,7.8976,7.96,7.8228,8.0972,7.73,7.5928,7.8672
92,7.68,7.5624,7.7976,7.98,7.8428,8.1172,7.7,7.5628,7.8372
93,7.62,7.5024,7.7376,7.87,7.7328,8.0072,7.68,7.5428,7.8172
94,7.74,7.6224,7.8576,7.94,7.8028,8.0772,7.65,7.5128,7.7872
95,7.85,7.7324,7.9676,7.92,7.7828,8.0572,7.69,7.5528,7.8272
96,7.76,7.6424,7.8776,7.99,7.8528,8.1272,7.68,7.5428,7.8172
97,7.66,7.5424,7.7776,7.97,7.8328,8.1072,7.64,7.5028,7.7772
98,7.76,7.6424,7.8776,7.99,7.8528,8.1272,7.78,7.6428,7.9172
99,7.7,7.5824,7.8176,8,7.8628,8.1372,7.59,7.4528,7.7272
100,7.7,7.5824,7.8176,8.03,7.8928,8.1672,7.69,7.5528,7.8272


==> loss_log_q3.csv <==
iter,price_ema,price_ema_l,price_ema_u,price_eq,price_eq_l,price_eq_u,price_unif,price_unif_l,price_unif_u
0,2.1,1.9824,2.2176,3.77,3.6524,3.8876,2.42,2.3024,2.5376
1,4.94,4.8224,5.0576,5.72,5.6024,5.8376,5.07,4.9524,5.1876
2,5.52,5.4024,5.6376,5.87,5.7524,5.9876,5.65,5.5324,5.7676
3,5.81,5.6924,5.9276,6.07,5.972,6.168,5.83,5.7124,5.9476
4,5.87,5.7524,5.9876,6.08,5.982,6.178,6.03,5.9124,6.1476
5,5.92,5.8024,6.0376,6.15,6.052,6.248,6.02,5.922,6.118
6,6.03,5.932,6.128,6.24,6.142,6.338,6.13,6.032,6.228
7,6.06,5.962,6.158,6.27,6.172,6.368,6.12,6.022,6.218
8,6.17,6.072,6.268,6.23,6.132,6.328,6.19,6.092,6.288
9,6.17,6.072,6.268,6.29,6.192,6.388,6.3,6.202,6.398
10,6.12,6.022,6.218,6.27,6.172,6.368,6.22,6.122,6.318
11,6.14,6.042,6.238,6.4,6.302,6.498,6.23,6.132,6.328
12,6.19,6.092,6.288,6.31,6.212,6.408,6.27,6.172,6.368
13,6.21,6.112,6.308,6.27,6.172,6.368,6.29,6.192,6.388
14,6.17,6.072,6.268,6.38,6.282,6.478,6.33,6.232,6.428
15,6.24,6.142,6.338,6.46,6.362,6.558,6.28,6.182,6.378
16,6.1,6.002,6.198,6.31,6.212,6.408,6.26,6.162,6.358
17,6.16,6.062,6.258,6.46,6.362,6.558,6.4,6.302,6.498
18,6.25,6.152,6.348,6.39,6.292,6.488,6.33,6.232,6.428
19,6.27,6.172,6.368,6.36,6.262,6.458,6.34,6.242,6.438
20,6.26,6.162,6.358,6.41,6.312,6.508,6.38,6.282,6.478
21,6.18,6.082,6.278,6.4,6.302,6.498,6.24,6.142,6.338
22,6.29,6.192,6.388,6.43,6.332,6.528,6.37,6.272,6.468
23,6.25,6.152,6.348,6.39,6.292,6.488,6.28,6.182,6.378
24,6.2,6.102,6.298,6.39,6.292,6.488,6.34,6.242,6.438
25,6.23,6.132,6.328,6.42,6.322,6.518,6.4,6.302,6.498
26,6.38,6.282,6.478,6.44,6.342,6.538,6.46,6.362,6.558
27,6.33,6.232,6.428,6.42,6.322,6.518,6.38,6.282,6.478
28,6.28,6.182,6.378,6.39,6.292,6.488,6.29,6.192,6.388
29,6.3,6.202,6.398,6.47,6.372,6.568,6.43,6.332,6.528
30,6.29,6.192,6.388,6.4,6.302,6.498,6.42,6.322,6.518
31,6.42,6.322,6.518,6.41,6.312,6.508,6.43,6.332,6.528
32,6.3,6.202,6.398,6.39,6.292,6.488,6.42,6.322,6.518
33,6.23,6.132,6.328,6.4,6.302,6.498,6.36,6.262,6.458
34,6.34,6.242,6.438,6.42,6.322,6.518,6.4,6.302,6.498
35,6.35,6.252,6.448,6.46,6.362,6.558,6.42,6.322,6.518
36,6.46,6.362,6.558,6.46,6.362,6.558,6.41,6.312,6.508
37,6.21,6.112,6.308,6.4,6.302,6.498,6.31,6.212,6.408
38,6.28,6.182,6.378,6.46,6.362,6.558,6.45,6.352,6.548
39,6.26,6.162,6.358,6.47,6.372,6.568,6.47,6.372,6.568
40,6.29,6.192,6.388,6.42,6.322,6.518,6.47,6.372,6.568
41,6.18,6.082,6.278,6.47,6.372,6.568,6.5,6.402,6.598
42,6.24,6.142,6.338,6.51,6.412,6.608,6.44,6.342,6.538
43,6.36,6.262,6.458,6.46,6.362,6.558,6.45,6.352,6.548
44,6.34,6.242,6.438,6.39,6.292,6.488,6.27,6.172,6.368
45,6.28,6.182,6.378,6.45,6.352,6.548,6.44,6.342,6.538
46,6.32,6.222,6.418,6.51,6.412,6.608,6.38,6.282,6.478
47,6.26,6.162,6.358,6.48,6.382,6.578,6.39,6.292,6.488
48,6.29,6.192,6.388,6.49,6.392,6.588,6.38,6.282,6.478
49,6.24,6.142,6.338,6.48,6.382,6.578,6.34,6.242,6.438
50,6.21,6.112,6.308,6.47,6.372,6.568,6.38,6.282,6.478
51,6.22,6.122,6.318,6.46,6.362,6.558,6.51,6.412,6.608
52,6.32,6.222,6.418,6.55,6.452,6.648,6.41,6.312,6.508
53,6.35,6.252,6.448,6.53,6.432,6.628,6.42,6.322,6.518
54,6.26,6.162,6.358,6.55,6.452,6.648,6.42,6.322,6.518
55,6.33,6.232,6.428,6.48,6.382,6.578,6.4,6.302,6.498
56,6.38,6.282,6.478,6.62,6.522,6.718,6.48,6.382,6.578
57,6.36,6.262,6.458,6.47,6.372,6.568,6.44,6.342,6.538
58,6.32,6.222,6.418,6.63,6.532,6.728,6.44,6.342,6.538
59,6.31,6.212,6.408,6.61,6.512,6.708,6.47,6.372,6.568
60,6.4,6.302,6.498,6.41,6.312,6.508,6.45,6.352,6.548
61,6.42,6.322,6.518,6.53,6.432,6.628,6.5,6.402,6.598
62,6.38,6.282,6.478,6.44,6.342,6.538,6.48,6.382,6.578
63,6.38,6.282,6.478,6.48,6.382,6.578,6.46,6.362,6.558
64,6.33,6.232,6.428,6.52,6.422,6.618,6.49,6.392,6.588
65,6.35,6.252,6.448,6.49,6.392,6.588,6.58,6.482,6.678
66,6.38,6.282,6.478,6.44,6.342,6.538,6.45,6.352,6.548
67,6.31,6.212,6.408,6.37,6.272,6.468,6.41,6.312,6.508
68,6.29,6.192,6.388,6.41,6.312,6.508,6.51,6.412,6.608
69,6.43,6.332,6.528,6.4,6.302,6.498,6.47,6.372,6.568
70,6.43,6.332,6.528,6.56,6.462,6.658,6.41,6.312,6.508
71,6.47,6.372,6.568,6.45,6.352,6.548,6.47,6.372,6.568
72,6.3,6.202,6.398,6.54,6.442,6.638,6.48,6.382,6.578
73,6.36,6.262,6.458,6.44,6.342,6.538,6.57,6.472,6.668
74,6.51,6.412,6.608,6.44,6.342,6.538,6.44,6.342,6.538
75,6.44,6.342,6.538,6.43,6.332,6.528,6.45,6.352,6.548
76,6.41,6.312,6.508,6.42,6.322,6.518,6.51,6.412,6.608
77,6.41,6.312,6.508,6.47,6.372,6.568,6.51,6.412,6.608
78,6.43,6.332,6.528,6.48,6.382,6.578,6.54,6.442,6.638
79,6.4,6.302,6.498,6.54,6.442,6.638,6.49,6.392,6.588
80,6.37,6.272,6.468,6.53,6.432,6.628,6.52,6.422,6.618
81,6.39,6.292,6.488,6.5,6.402,6.598,6.45,6.352,6.548
82,6.41,6.312,6.508,6.46,6.362,6.558,6.4,6.302,6.498
83,6.35,6.252,6.448,6.43,6.332,6.528,6.43,6.332,6.528
84,6.34,6.242,6.438,6.51,6.412,6.608,6.47,6.372,6.568
85,6.36,6.262,6.458,6.54,6.442,6.638,6.41,6.312,6.508
86,6.42,6.322,6.518,6.44,6.342,6.538,6.47,6.372,6.568
87,6.43,6.332,6.528,6.45,6.352,6.548,6.46,6.362,6.558
88,6.42,6.322,6.518,6.56,6.462,6.658,6.41,6.312,6.508
89,6.31,6.212,6.408,6.53,6.432,6.628,6.37,6.272,6.468
90,6.37,6.272,6.468,6.41,6.312,6.508,6.45,6.352,6.548
91,6.42,6.322,6.518,6.52,6.422,6.618,6.43,6.332,6.528
92,6.41,6.312,6.508,6.55,6.452,6.648,6.48,6.382,6.578
93,6.49,6.392,6.588,6.5,6.402,6.598,6.43,6.332,6.528
94,6.34,6.242,6.438,6.52,6.422,6.618,6.51,6.412,6.608
95,6.38,6.282,6.478,6.46,6.362,6.558,6.42,6.322,6.518
96,6.39,6.292,6.488,6.52,6.422,6.618,6.43,6.332,6.528
97,6.31,6.212,6.408,6.45,6.352,6.548,6.51,6.412,6.608
98,6.28,6.182,6.378,6.46,6.362,6.558,6.5,6.402,6.598

